Multi-messenger emission from magnetic reconnection in blazar jets: the case of TXS 0506+056

Measurements from astroparticle experiments, such as the 2017 flare associated with the source TXS 0506+056, indicate that blazars act as multi-messenger (MM; radiation and neutrinos) factories. Theoretically, the particle acceleration mechanisms responsible for blazar emissions and the precise location within the jet where this occurs remain undetermined. This paper explores MM emission driven by magnetic reconnection in a blazar jet. Previous studies have shown that reconnection in the magnetically dominated regions of these relativistic jets can efficiently accelerate particles to very high energies (VHE). Assuming that turbulent-driven magnetic reconnection accelerates cosmic-ray protons and electrons by a Fermi process, we developed a lepto-hadronic radiation model without the influence of external soft-photons to explain the 2017 MM flare from TXS 0506+056. In the proposed scenario, the emission blob moves downstream in the jet from $\sim$2 to 4 pc from the central engine, which is a supermassive black hole (SMBH) of $3 \times 10^{8}$ M$_\odot$ launching a jet with $150L_\mathrm{Edd}$ power. As the blob moves, we observe a sequence of spectral energy distribution (SED) profiles that match the observed arrival of the high energy neutrino and electromagnetic emission from TXS 0506+056. This arrival coincides with the high state of intermediate energy $\gamma$-rays ($E \sim 1 $ GeV) detection, followed by the subsequent appearance of the VHE $\gamma$-ray signal and then no further significant neutrino detection. We obtain a time delay between the neutrino and VHE events $\simeq 6.4$ days, which is consistent with that observed in the 2017 MM flare.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
